The impact of the Universe's expansion rate on constraints on modified growth of structure

In the context of modified gravity, at linear level, the growth of structure in the Universe will be affected by modifications to the Poisson equation and by the background expansion rate of the Universe. It has been shown that these two effects lead to a degeneracy which must be properly accounted for if one is to place reliable constraints on new forces on large scales or, equivalently, modifications to General Relativity. In this paper we show that current constraints are such that assumptions about the background expansion have little impact on constraints on modifications to gravity. We do so by considering the background of a $\Lambda$ Cold Dark Matter ($\Lambda$CDM) universe, a universe with a more general equation of state for the dark energy, and finally, a general, model-independent, expansion rate. We use Gaussian Processes to model modifications to Poisson's equation and, in the case of a general expansion rate, to model the redshift dependent Hubble rate. We identify a degeneracy between modifications to Poisson's equation and the background matter density, $\Omega_M$, which can only be broken by assuming a model-dependent expansion rate. We show that, with current data, the constraints on modifications to the Poisson equation via measurements of the growth rate range between $10-20\%$ depending on the strength of our assumptions on the Universe's expansion rate.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
